The fate of EMRI-IMRI pairs in AGN accretion disks: hydrodynamic and three body simulations

Extreme-mass-ratio inspirals (EMRIs) and intermediate-mass-ratio inspirals (IMRIs) are important gravitational wave (GW) sources for the Laser Interferometer Space Antenna (LISA). It has been recently suggested that EMRIs and IMRIs can both form in the accretion disk of an active galactic nucleus (AGN). Considering the likely encounter between a sBH and an IMBH during the migration in the AGN disk, Paper I showed that a gap-opening IMBH can drive a surrounding sBH to migrate synchronously. In this work, we extend the study in Paper I with a more sophisticated model. We first use 3D hydrodynamical simulations to study the co-evolution of the disk and the migration of a sBH in the vicinity of an IMBH. We find that the gaseous torque, together with the tidal torque exerted by the IMBH, can drive synchronized migration until $\sim 10$ Schwarzschild radii from the central supermassive black hole (SMBH). We further use a relativistic three-body code to study the final fate of the sBH in the GW-dominated regime. We find that the sBH can be either captured or kicked out by the IMBH, which will result in either two subsequent IMRIs or an EMRI followed by an IMRI. These events will bring rich information about the formation and evolution of sBHs and IMBHs in AGNs.

==> reply.txt <==
We thank our referee for a careful reading of our manuscript and many
constructive suggestions! The following are our answers to the referee's
questions. The relevant texts in the revised version are marked with bold font.

>> Reviewer:

>> The authors study the interaction between a gap opening IMBH in an AGN disc
>> and two sBHs embedded in the same disc: one orbiting inside the IMBH and
>> another >> one orbiting outside the IMBH. They find that the IMBH and the
>> inner sBH can form a synchronized EMRI-IMRI pair that can possibly be
>> detected by LISA.

>> They perform 1D calculations of the first 10^4 yrs of this interaction using
>> a 1D code that evolves the disc surface density and the binary orbit
>> considering the GW driven phase of >> the binary evolution.  They then use
>> the 2D code rebound to model the last phases of the inspiral of the IMRI and
>> EMRI.  I believe such a system is extremely interesting and worth
>> investigating. However, I have some concerns regarding the methods and
>> assumptions made by the authors, which I list >> below.

>> In general, the authors do not include the effect of gas accretion onto
>> either the IMBH and the two sBHs. I understand that this would require a
>> proper hydrodynamical simulation >> which is beyond the scope of the paper.
>> However I think the manuscript would benefit from including some discussion
>> on the effect that accretion might have in the synchronization of the
>> EMRI-IMRI pair.

We neglected the effect of accretion because the Salpeter timescales for the
sBHs and the IMBH are much longer than the migration timescale of these BHs.
We now add some discussion on this point in the last paragraph of Section 2. 

>> The second general comment regards the Lindblad resonances. The authors do
>> not mention the effect of these resonances but they might be relevant since
>> they can excite eccentricity of the IMBH (Goldreich & Sari 2003, Sari &
>> Goldreich 2004, Goodchild & Ogilvie 2006).  Is there a reason why the
>> authors completely neglect their contribution?

Whether the orbital eccentricity of the IMBH would be excited or damped depends
on the relative strength of the external Lindblad resonance, the co-rotation
resonance, and the apsidal resonance. In our work, the criterion for
eccentricity excitation is adopted from Duffell and Chiang 2015, which is a
numerical verification of the analytical works of Goldreich & Sari 2003, Sari &
Goldreich 2004, and Goodchild & Ogilvie 2006.  Using this criterion, we find
that in our case, where the IMBH is relatively small and the viscosity is
large, the eccentricity of the IMBH is not excited.

We have added a sixth paragraph in Section 4.1 to clarify this point.

>> Finally, it is not clearly stated what is the mass of the sBHs considered in
>> the model, nor the assumed disc mass.

We thank the referee for pointing this out. The disk mass is about 0.2% of that
of the SMBH in our fiducial model and the mass of the sBH is set to 10 Msun
throughout the paper. 

Now we have added the relevant information in the second and the fourth
paragraphs of Section 4.1.

>> Section 4.1: 
>> - The authors use the Fontecilla et al. 1D code to determine the surface
>> density profile for the gap opening IMBH. Do they also evolve the IMBH
>> orbit? What are the initial conditions of these calculations? I believe
>> it is worth including these informations in this section.

Yes, the Fontecilla code also evolves the orbit of the gap-opening object,
although in their case the object is a secondary SMBH. The key difference
between a secondary SMBH and a IMBH in the 1D simulation is that the gap opened
by the IMBH is much narrower. So in our simulations we significantly enhanced
the resolution to resolve the gap of the IMBH. 

In the revision, we have added some texts in the first paragraph of Section 4.1
to clarify the above difference.  

>> - Third paragraph: Secunda et al. (2020) find the sBHs to be trapped at
>> around 650Rs. Why do the authors take 3000Rs and 2400Rs as initial
>> separations for the IMBH and the inner sBH?

Because we use a smaller mass for the SMBH and a different accretion rate. 

In the third paragraph of Section 4.1, we explain the origin of the difference. 

>> - Last paragraph: the authors state "the aspect ratio of the disk, h, has
>> increased significantly" but why should it increase? are they assuming the
>> gas in the disc to obey an adiabatic  equation of state? If so, what is the
>> assumed heating mechanism and what about cooling? If the evolution of the
>> disc temperature is an output of the 1D code, the authors should include a
>> plot showing its evolution during the simulation.

In general, the aspect ratio of the disk is proportional to the sound speed of
the disk.  The inner part of the disk is normally hotter, and hence has a
larger sound speed, as well as a larger  aspect ratio.

At a specific location, however, the disk aspect ratio does not significantly
change with time because the tidal heating by the IMBH is not strong compared
to the intrinsic viscous heating of the disk.

We have modified the statement in the last paragraph of Section 4.1 to avoid
any confusion.

>> - Last paragraph: the authors say that the sBH needs to maintain a
>> relatively high eccentricity to keep pace with the IMBH. However from the
>> inset of Figure 2, e_s reaches 0.01 which I would not refer to as a high
>> eccentricity. 

It is higher than the eccentricity in the earlier stage, which is much smaller
than 0.01.  We have modified the sentence to clarify this point.

>> Section 4.2 : 
>> - The authors state that when the IMBH reaches a separation of 30Rs then the
>> eccentricity of the sBH is excited to higher values. However in the GW
>> driven regime, the GW radiation tends to circularize the orbits. If this
>> radiation is dominant in the IMBH dynamics it should also dominate the sBH
>> evolution. Furthermore gas tends to further damp the eccentricity of
>> embedded BHs. Are the authors suggesting that eccentricity increase due to
>> mean motion resonances is stronger than the circularization effects?

Yes, the eccentricity of the sBH increases because the mean motion resonances
is stronger than the GW circularization effect. The main cause is that the
timescale of GW circularization is inversely proportional to the mass of the
small object.  Therefore, for a sBH, the circularization due to GW radiation is
relatively weak.

This explanation is now given in the fourth paragraph of Section 4.2. 

>> - Since the final eccentricity of the sBH is ~0.01 the condition e_s > H/R
>> might not be verified with the parameters of the model. However it is not
>> clear which value of the disc aspect ratio the authors assume initially
>> and if/how this changes with time.

In fact, we have used different formulae to calculate the damping timescales in
the case of e_s < H/R and the case of  e_s > H/R. The details are given in the
fifth paragraph of Section 4.1 and the second paragraph of Section 4.2. 

As we have mentioned earlier, in Section 4.1 we have specified the disk aspect
ratio in the second paragraph and explained why in our model it does not
significantly change with time. 

>> - Including the damping of eccentricity due to the hydrodynamical
>> interaction in rebound might be redundant since at those separations the
>> interaction with the gas is expected to be sub-dominant with respect to
>> the GW driven circularization.

This is an important point and we thank the referee for raising this question!
As we have explain above, for an sBH the effect of GW radiation may be
subdominant relative to the tidal or gas torque. By comparing Figures 3 and 4,
we see a characteristic change of the behavior of the sBH when the prescription
for gas damping changes.  This result corroborates the above statement.

Therefore, in the end of the fourth paragraph of Section 4.2, we emphasize this
point.

>> - Last paragraph: the authors say "similar to what we have found in the
>> previous case with a short damping timescale". However Figure 3 does not
>> show the same behaviour of Figure 4 in terms of the sBH evolution. The
>> sBH in that case is not scattered at a much larger radius.

We deleted this sentence to avoid confusion. 


>> Section 5: 
>> - The LISA mission is expected to last for roughly 4 yrs. It seems unlikely
>> that LISA is going to see a synchronized EMRI-IMRI pair as these are
>> separated by 4 yrs in the best case scenario. In which region of the
>> explored parameter space can the EMRI and IMRI simultaneously appear in the
>> LISA band for 1 yr? This scenario is not represented by Figure 3 or Figure
>> 4.

We thank the referee for this question, because our original text did not
clearly express our intention. What we found is that the EMRI and the IMRI
enter the LISA band separated by four years. However, what is more important is
that when the IMRI first enters the LISA band (four years after the EMRI first
appeared in LISA), the EMRI has not disappeared.  What Figures 3 and 4 have
shown is that in the last ~2.4 years of the triple system, both the EMRI and
the IMRI are detectable by LISA.

We revised the statement in the sixth paragraph of Section 4.2.

>> - What do the authors mean by saying that if the IMBH is more massive than
>> the disc the gas can no longer absorb the angular momentum of the IMBH? In
>> this scenario I would expect the overdensity outside the IMBH orbit to be
>> significantly higher possibly trapping more sBHs. Why should this disappear
>> in the model?

Yes, the referee is correct.  The gas can still absorb the angular momentum of
the IMBH, but when the IMBH is more massive, the timescale of absorbing the
angular momentum of the IMBH would be longer. 

We have correct the sentence in the last second paragraph of Section 5. 


